Designing Efficient LLM Accelerators for Edge Devices

The increase in open-source availability of Large Language Models (LLMs) has enabled users to deploy them on more and more resource-constrained edge devices to reduce reliance on network connections and provide more privacy. However, the high computation and memory demands of LLMs make their execution on resource-constrained edge devices challenging and inefficient. To address this issue, designing new and efficient edge accelerators for LLM inference is crucial. FPGA-based accelerators are ideal for LLM acceleration due to their reconfigurability, as they enable model-specific optimizations and higher performance per watt. However, creating and integrating FPGA-based accelerators for LLMs (particularly on edge devices) has proven challenging, mainly due to the limited hardware design flows for LLMs in existing FPGA platforms. To tackle this issue, in this paper we first propose a new design platform, named SECDA-LLM, that utilizes the SECDA methodology to streamline the process of designing, integrating, and deploying efficient FPGA-based LLM accelerators for the llama.cpp inference framework. We then demonstrate, through a case study, the potential benefits of SECDA-LLM by creating a new MatMul accelerator that supports block floating point quantized operations for LLMs. Our initial accelerator design, deployed on the PYNQ-Z1 board, reduces latency 1.7 seconds per token or ~2 seconds per word) by 11x over the dual-core Arm NEON-based CPU execution for the TinyLlama model.

==> rpp_files/ref.txt <==
// these are the references to see the knowledge of acceleration of llm using FPGA

1. 2024. LLM in a flash: Efficient Large Language Model Inference with Limited Memory.
2. 2024. A Cost-Efficient FPGA Implementation of Tiny Transformer Model using Neural ODE
3. 2023. Transformer-OPU: An FPGA-based Overlay Processor for Transformer Networks.
4. 2023. A Comprehensive Performance Study of Large Language Models on Novel AI Accelerators.
5. 2023. A Fast and Flexible FPGA-Based Accelerator for Natural Language Processing Neural Networks.
6. 2023. Inference with Reference: Lossless Acceleration of Large Language Models.
7. 2022. Hardware-friendly compression and hardware acceleration for transformer: A survey
8. 2022. DFX: A Low-latency Multi-FPGA Appliance for Accelerating Transformer-based Text Generation
9. 2022. Hardware Acceleration of Transformer Networks using FPGAs.
10. 2021. Sanger: A Co-Design Framework for Enabling Sparse Attention Using Reconfigurable Architecture.
11. 2021. ELSA: Hardware-Software Co-design for Efficient, Lightweight Self-Attention Mechanism in Neural Networks.
12. 2021. Accelerating Transformer-based Deep Learning Models on FPGAs using Column Balanced Block Pruning.
13. 2020. A3: Accelerating Attention Mechanisms in Neural Networks with Approximation.
14. 2020. FTRANS: Energy-Efficient Acceleration of Transformers Using FPGA.
15. 2020. Hardware Accelerator for Multi-Head Attention and Position-Wise Feed-Forward in the Transformer.


https://medium.com/@bnjmn_marie/gguf-quantization-for-fast-and-memory-efficient-inference-on-your-cpu-d10fbe58fbca

Invited Paper: Software/Hardware Co-design for LLM and Its Application for Design Verification

EdgeQAT: Entropy and Distribution Guided Quantization-Aware Training for the Acceleration of Lightweight LLMs on the Edge

With Shared Microexponents, A Little Shifting Goes a Long Way


